Full-domain POD modes from PIV asynchronous patches

A method is proposed to obtain full-domain spatial modes based on Proper Orthogonal Decomposition (POD) of Particle Image Velocimetry (PIV) measurements performed at different (overlapping) spatial locations. This situation occurs when large domains are covered by multiple non-simultaneous measurements and yet the large-scale flow field organization is to be captured. The proposed methodology leverages the definition of POD spatial modes as eigenvectors of the spatial correlation matrix, where local measurements, even when not obtained simultaneously, provide each a portion of the latter, which is then analyzed to synthesize the full-domain spatial modes. The measurement domain coverage is found to require regions overlapping by 50-75% to yield a smooth distribution of the modes. The procedure identifies structures twice as large as each measurement patch. The technique, referred to as Patch POD, is applied to planar PIV data of a submerged jet flow where the effect of patching is simulated by splitting the original PIV data. Patch POD is then extended to 3D robotic measurement around a wall-mounted cube. The results show that the patching technique enables global modal analysis over a domain covered with a multitude of non-simultaneous measurements.

==> svg-inkscape/Fig1_ExpSetupJetV2_1__svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig1_ExpSetupJetV2[1]_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{547.21667897bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81124487)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.0315927,0.73103003){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Water tank\end{tabular}}}}%
    \put(0.11637747,0.68719369){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jet\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.03028074,0.21265833){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Water tank\end{tabular}}}}%
    \put(0.13154167,0.55542175){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pump\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.11637747,0.1685785){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jet\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.65531212,0.40133019){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Synchroniser\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.13154167,0.03717997){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pump\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.75005782,0.65394662){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laser\end{tabular}}}}%
    \put(0.75005782,0.13938431){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laser\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.60138536,0.57085914){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lenses\end{tabular}}}}%
    \put(0.58219741,0.05730126){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lenses\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.47196731,0.42929367){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} sCMOS Camera\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.00879429,0.77497896){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a) TOP VIEW\end{tabular}}}}%
    \put(0.00770569,0.2599919){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b) SIDE VIEW\end{tabular}}}}%
    \put(0.27326697,0.60540533){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x\end{tabular}}}}%
    \put(0.228723,0.66108481){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}z\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.28036177,0.0885941){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x\end{tabular}}}}%
    \put(0.23307661,0.14595462){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Fig1_ExpSetupJetV2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig1_ExpSetupJetV2[1]_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{547.21667897bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81124487)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.0315927,0.73103003){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Water tank\end{tabular}}}}%
    \put(0.11637747,0.68719369){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jet\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.03028074,0.21265833){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Water tank\end{tabular}}}}%
    \put(0.13154167,0.55542175){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pump\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.11637747,0.1685785){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jet\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.65531212,0.40133019){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Synchroniser\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.13154167,0.03717997){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pump\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.75005782,0.65394662){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laser\end{tabular}}}}%
    \put(0.75005782,0.13938431){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laser\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.60138536,0.57085914){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lenses\end{tabular}}}}%
    \put(0.58219741,0.05730126){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lenses\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.47196731,0.42929367){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} sCMOS Camera\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.00879429,0.77497896){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a) TOP VIEW\end{tabular}}}}%
    \put(0.00770569,0.2599919){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b) SIDE VIEW\end{tabular}}}}%
    \put(0.27326697,0.60540533){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x\end{tabular}}}}%
    \put(0.228723,0.66108481){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}z\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
    \put(0.28036177,0.0885941){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x\end{tabular}}}}%
    \put(0.23307661,0.14595462){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Fig1_ExpSetupJetV2[1]_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

